Bang-Bang Boosting of RRTs

This paper presents methods for dramatically improving the performance of sampling-based kinodynamic planners. The key component is the first-known complete, exact steering method that produces a time-optimal trajectory between any states for a vector of synchronized double integrators. This method is applied in three ways: 1) to generate RRT edges that quickly solve the two-point boundary-value problems, 2) to produce a (quasi)metric for more accurate Voronoi bias in RRTs, and 3) to iteratively time-optimize a given collision-free trajectory. Experiments are performed for state spaces with up to 2000 dimensions, resulting in improved computed trajectories and orders of magnitude computation time improvements over using ordinary metrics and constant controls.

==> figs/results.txt <==
RRT PM Old, 10 runs. Problem: 2_islands.txt
Average speed: 6.626369190378785, Average node count: 1832.2, Average collision checks: 5059.6
Average planning time: 31.521162104606628, Average optmize time: 0.0, Total: 31.521162104606628
Average control time before optimization: 309.0, Average control time after optimization: 309.0
Max speed: 10.0, Acceleration Max: 1.0, Acceleration Min: -1.0

Bang bang 2d, 100 runs. Problem: 2_islands.txt
Average speed: 11.565382342942753, Average node count: 61.57, Average collision checks: 496.47
Average planning time: 0.06061687469482422, Average optmize time: 0.0, Total: 0.06061687469482422
Average control time before optimization: 125.54068247103008, Average control time after optimization: 0.0
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

Bang bang 2d, 1000 runs. Problem: 2_islands.txt
Average speed: 11.682531022047261, Average node count: 58.017, Average collision checks: 472.311
Average planning time: 0.05645236778259277, Average optmize time: 0.0, Total: 0.05645236778259277
Average control time before optimization: 124.378073698629, Average control time after optimization: 0.0
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

RRT 2D, 100 runs. Problem: 2_islands.txt
Average speed: 0.0, Average node count: 539.54, Average collision checks: 614.77
Average planning time: 0.01287588119506836, Average optmize time: 0.0, Total: 0.01287588119506836
Average control time before optimization: 0.0, Average control time after optimization: 0.0
Max speed: 0, Acceleration Max: 0, Acceleration Min: 0

RRT 2D, 100 runs. Problem: 2_islands.txt
Average speed: 0.0, Average node count: 59.78, Average collision checks: 703.52
Average planning time: 0.005196888446807862, Average optmize time: 0.0, Total: 0.005196888446807862
Average control time before optimization: 0.0, Average control time after optimization: 0.0
Max speed: 0, Acceleration Max: 0, Acceleration Min: 0

RRT 2D, 1000 runs. Problem: 2_islands.txt
Average speed: 0.0, Average node count: 60.562, Average collision checks: 711.137
Average planning time: 0.005014991760253907, Average optmize time: 0.0, Total: 0.005014991760253907
Average control time before optimization: 0.0, Average control time after optimization: 0.0
Max speed: 0, Acceleration Max: 0, Acceleration Min: 0

RRT PM Old. 1000 runs. Problem: 2_islands.txt
Avg speed: 6.634744405238174, Avg node count: 1589.054, Avg planning collision checks: 4364.764, Avg optimizer collision checks: 0.0
Avg planning time: 27.013612082004546, Avg optmize time: 0.0, Total: 27.013612082004546
Avg control time before optimization: 311.525, Avg control time after optimization: 311.525
Max speed: 10.0, Acceleration Max: 1.0, Acceleration Min: -1.0

RRT 2D. 50 runs. Problem: 2_islands.txt
Avg speed: 0.0, Avg node count: 61.36, Avg planning collision checks: 715.4, Avg optimizer collision checks: 100.0
Avg planning time: 0.005014081001281739, Avg optmize time: 0.1494289207458496, Total: 0.15444300174713133
Avg control time before optimization: 354.9377463365791, Avg control time after optimization: 72.85551715403635. Avg control length: 52.68
Avg optimizer iterations: 100.0. Optimizer limit: 100. Inactive limit: 100

RRT 2D. 100 runs. Problem: 2_islands.txt
Avg speed: 0.0, Avg node count: 62.45, Avg planning collision checks: 734.34, Avg optimizer collision checks: 100.0
Avg planning time: 0.005134284496307373, Avg optmize time: 0.030374722480773927, Total: 0.0355090069770813
Avg control time before optimization: 364.80418575557616, Avg control time after optimization: 73.91118961771645. Avg control length: 54.06
Avg optimizer iterations: 100.0. Optimizer limit: 100. Inactive limit: 100

RRT 2D. 100 runs. Problem: 2_islands.txt
Avg speed: 0.0, Avg node count: 61.95, Avg planning collision checks: 726.97, Avg optimizer collision checks: 5355.16
Avg planning time: 0.004989135265350342, Avg optmize time: 0.03146139144897461, Total: 0.03645052671432496
Avg control time before optimization: 353.0228922008565, Avg control time after optimization: 73.73574362619088. Avg control length: 51.66
Avg optimizer iterations: 100.0. Optimizer limit: 100. Inactive limit: 100

RRT 2D. 100 runs. Problem: 2_islands.txt
Avg speed: 0.0, Avg node count: 60.97, Avg planning collision checks: 719.45, Avg optimizer collision checks: 18817.87
Avg planning time: 0.004914295673370361, Avg optmize time: 0.038628153800964356, Total: 0.043542449474334714
Avg control time before optimization: 360.7833661290561, Avg control time after optimization: 74.44349376848213. Avg control length: 53.4
Avg optimizer iterations: 100.0. Optimizer limit: 100. Inactive limit: 100

Bang bang 2D. 1000 runs. Problem: 2_islands.txt
Avg speed: 11.689077956619695, Avg node count: 93.973, Avg planning collision checks: 1032.615, Avg optimizer collision checks: 6902.422
Avg planning time: 0.022013773918151857, Avg optmize time: 0.0397402012348175, Total: 0.06175397515296936
Avg control time before optimization: 126.1203737703262, Avg control time after optimization: 72.06973069784017
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

Bang bang 2D. 1000 runs. Problem: 2_islands.txt
Avg speed: 11.665828266306878, Avg node count: 92.745, Avg planning collision checks: 1021.684, Avg optimizer collision checks: 6813.698
Avg planning time: 0.022193862438201904, Avg optmize time: 0.039954872846603394, Total: 0.0621487352848053
Avg control time before optimization: 127.30433085184343, Avg control time after optimization: 72.3606000336495
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

RRT 2D. 1000 runs. Problem: 2_islands.txt
Avg speed: 0.0, Avg node count: 60.663, Avg planning collision checks: 713.25, Avg optimizer collision checks: 7689.736
Avg planning time: 0.004783802747726441, Avg optmize time: 0.044715070247650146, Total: 0.049498872995376586
Avg control time before optimization: 358.38059974091664, Avg control time after optimization: 72.75789792817555. Avg control length: 52.698
Avg optimizer iterations: 143.079. Optimizer limit: 10000. Inactive limit: 50

Bang bang 2D. 1000 runs. Problem: 2_islands.txt
Avg speed: 11.453406122800656, Avg node count: 57.772, Avg planning collision checks: 599.481, Avg optimizer collision checks: 3019.126
Avg planning time: 0.017276185035705566, Avg optmize time: 0.01904941439628601, Total: 0.03632559943199158
Avg control time before optimization: 126.98791842695512, Avg control time after optimization: 74.79672662970658
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

Bang bang 2D. 100 runs. Problem: easy_maze.txt
Avg speed: 9.478690028224232, Avg node count: 313.34, Avg planning collision checks: 3730.2, Avg optimizer collision checks: 4393.68
Avg planning time: 0.4072149968147278, Avg optmize time: 0.021958894729614258, Total: 0.42917389154434205
Avg control time before optimization: 323.0074163375868, Avg control time after optimization: 130.25701568988706
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

RRT PM Old. 1 runs. Problem: easy_maze.txt
Avg speed: 6.741430200960602, Avg node count: 4568.0, Avg planning collision checks: 13076.0, Avg optimizer collision checks: 0.0
Avg planning time: 99.23664116859436, Avg optmize time: 0.0, Total: 99.23664116859436
Avg control time before optimization: 580.0, Avg control time after optimization: 580.0
Max speed: 10.0, Acceleration Max: 1.0, Acceleration Min: -1.0

Bang bang 2D. 100 runs. Problem: minefield.txt
Avg speed: 12.306835510585039, Avg node count: 67.27, Avg planning collision checks: 776.36, Avg optimizer collision checks: 2364.92
Avg planning time: 0.036206207275390624, Avg optmize time: 0.049232447147369386, Total: 0.08543865442276001
Avg control time before optimization: 118.14120165253529, Avg control time after optimization: 66.8458080138134
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

Bang bang 2D. 1000 runs. Problem: 2_islands.txt (Forced)
Avg speed: 11.46318730758319, Avg node count: 57.5, Avg planning collision checks: 598.523, Avg optimizer collision checks: 4277.108
Avg planning time: 0.017530436277389528, Avg optmize time: 0.027850422382354738, Total: 0.04538085865974427
Avg control time before optimization: 94.41381775199648, Avg control time after optimization: 71.07306215631205
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

Bang bang 2D. 1000 runs. Problem: 2_islands.txt (Forced)
Avg speed: 11.49340432260945, Avg node count: 57.98, Avg planning collision checks: 602.727, Avg optimizer collision checks: 3291.273
Avg planning time: 0.018051887035369873, Avg optmize time: 0.021547478914260863, Total: 0.03959936594963073
Avg control time before optimization: 120.38215437093757, Avg control time after optimization: 72.45241645641313
Max speed: 10.0, Acceleration Max: 1, Acceleration Min: -1

RRT 2D. 1000 runs. Problem: 2_islands.txt (Forced)
Avg speed: 0.0, Avg node count: 61.358, Avg planning collision checks: 722.245, Avg optimizer collision checks: 3318.665
Avg planning time: 0.0049732720851898195, Avg optmize time: 0.022200977563858033, Total: 0.027174249649047855
Avg control time before optimization: 120.38215437093757, Avg control time after optimization: 72.47037375918248. Avg control length: 21.0
Avg optimizer iterations: 111.901. Optimizer limit: 10000. Inactive limit: 50


